PGNets: Planet mass prediction using convolutional neural networks for radio continuum observations of protoplanetary disks

We developed Convolutional Neural Networks (CNNs) to rapidly and directly infer the planet mass from radio dust continuum images. Substructures induced by young planets in protoplanetary disks can be used to infer the potential young planets' properties. Hydrodynamical simulations have been used to study the relationships between the planet's properties and these disk features. However, these attempts either fine-tuned numerical simulations to fit one protoplanetary disk at a time, which was time-consuming, or azimuthally averaged simulation results to derive some linear relationships between the gap width/depth and the planet mass, which lost information on asymmetric features in disks. To cope with these disadvantages, we developed Planet Gap neural Networks (PGNets) to infer the planet mass from 2D images. We first fit the gridded data in Zhang et al. (2018) as a classification problem. Then, we quadrupled the data set by running additional simulations with near-randomly sampled parameters, and derived the planet mass and disk viscosity together as a regression problem. The classification approach can reach an accuracy of 92\%, whereas the regression approach can reach 1$\sigma$ as 0.16 dex for planet mass and 0.23 dex for disk viscosity. We can reproduce the degeneracy scaling $\alpha$ $\propto$ $M_p^3$ found in the linear fitting method, which means that the CNN method can even be used to find degeneracy relationship. The gradient-weighted class activation mapping effectively confirms that PGNets use proper disk features to constrain the planet mass. We provide programs for PGNets and the traditional fitting method from Zhang et al. (2018), and discuss each method's advantages and disadvantages.

==> refereereport.txt <==
Reviewer's Comments:

This paper develops a convolutional neural network approach to infer the planet mass from radio dust continuum images, which is much faster than other methods. The technique used in this paper is of interest to others in the astronomy community. An explosion in astronomy data makes the machine learning approach more indispensable. I really appreciate the authors uploading the code on GitHub. The algorithm in the paper is relatively simple and straightforward. It is of no difficulty reading it.

As the author pointed out in the paper, this work is a kind of an extension of the work by Auddy & Lin (2020ApJ...900...62A), which takes in extracted 1D feature vectors of a disk to infer the planet mass. This work takes the original images as input without manual feature extraction, which is definitely an improvement. However, I am a little bit concerned about the choice of the CNN task. Why do the authors choose a classification task in this work? Why not use a regression task instead? The authors mentioned in the paper that planet mass, in reality, is not discrete. A regression task but not a classification task makes more sense for this type of work.

The authors may need to evaluate the method and address all the comments to make the paper get published.


General Comments:

I am skeptical about the algorithm and the training. Does it perform robustly on real data or on other synthetic data? The training sets were adopted from Zhang+2018. I checked some of the images in that paper. For example, in Fig.6 from Zhang+18, the dust emission of Mp=1M_J, alpha=1e-2, h/r=0.07 is almost identical to Mp=33 M_E, alpha=1e-3, h/r=0.1. There seems to have strong degeneracies in these parameters. If the algorithm in this paper can break this degeneracy, I would expect this algorithm is able to predict all these parameters as well. This is also the point the authors mentioned in the text (Sec. 5.3). 

A related but not similar work by Alibert & Venturini (2019A&A...626A..21A) adopted CNNs to infer multiple physical quantities of a planet from initial conditions. If the authors could predict some other parameters, e.g., alpha, h/r, etc., that would greatly enhance the assertion that this algorithm is able to accurately predict plant mass by breaking the degeneracy.

Meanwhile, I am concerned about the applicability and the robustness of the model in the paper. Although the validating and testing seem promising and reasonable, the test on real observations alerts me. Will these CNN models perform stably and robustly across different data sets and predict accurately as the validation/test sets. I would expect the authors to do more test on observational data or other synthetic observations that are not limited to this simulation. An optional way is to test the model performance on other simulations that have totally different parameters (especially the mass, e.g., 2.2 M_J) which are not included in the training set. Only after assessing the performance of these models on different data sets can astronomers apply the model to their data. Otherwise, astronomers would just conduct a visual inspection before they do a fine-tune fitting. 


Specific Comments:

Sec. 2.1

As I mentioned above, I am not convinced by the choice of the classification task. If the author could show the regression task, which predicts a continuous but not discrete planet mass, that would be helpful. 

Sec. 3.1

4th paragraph: If the author does not include different power-law indices, the indices that are not in the training set could potentially examine the performance of this algorithm. I guess if the power-law indices only affect the intensity but not the shape of the gaps, the CNN model should be able to give a good prediction. 

Sec. 3.3

1st paragraph: I am curious about stretching the image. How do the authors preserve the intensity of the images? If I understand correctly, the simulation is in 2D. The 3rd dimension is parameterized in h/r. If the viewing angle is 60 degrees compared to the disk z-axis, the amount of line-of-sight dust is increased by a factor of square root of 3. The actual intensity might not be the same, especially compared with observations. However, in this work, in terms of morphology, that might not be an issue, since all data will be normalized. 

Sec. 4.2 and 5.2

This is the concern I mentioned above. Planet mass in reality is continuous but not discrete. That is why I expect a more reasonable regression task but not a classification task. If a planet mass is 2.2 M_J, how will the classification model give the output? I would expect roughly 50% 1M_J and 50% 3.5 M_J. If the CNN model does a regression task, I would expect an intermediate value between 1M_J and 3.5 M_J, which is more reasonable to apply this CNN model to other observations. 

Another concern is the difference between the synthetic data and the real ALMA data. I would expect if this CNN method is targeting the observations from ALMA, the synthetic data should be post-processed with CASA (e.g., simalma) to generate synthetic data with different antenna configurations and then employ a cleaning procedure to reduce the artificial features from the incomplete uv-coverage (e.g., the process in Rodenkirch+2021 2021A&A...647A.174R). The caveat of machine learning, especially CNNs, is that the properties of the training set should be similar (or even identical) to the real data. Otherwise, the model will do an "excellent" job only on the training and test sets, but causes a disaster in observational data due to the discrepancy between the data. This kind of "well-trained" model would not be valuable to the community. 

Sec. 5.1 and 5.3

The authors mentioned the ability of this method to predict the viscosity of a disk. It would be straightforward to modify the last output layer to predict multiple physical parameters of a disk/planet. If the CNN model is robust, it will break the degeneracies between these parameters and perfectly predict these quantities.  

Furthermore, the authors discussed several times the difference between the CNN method and the traditional method (Zhang+18). It would be helpful to compare the uncertainty of the planet mass estimates between the two methods. A scatter plot or a plot with error bars would be great. Meanwhile, the authors also mentioned a "linear" method, i.e., the width of a gap might be correlated with the planet mass. I would appreciate it if the authors show the uncertainty of this "linear" method as well. I am concerned that CNNs might also adopt this gap width as the dominant factor, which might have a similar uncertainty as the "linear" method. 

Sec. 6

The authors pointed out that the CNN model and the training set in this paper are limited. However, a flawed model is of no interest to the community. Astronomers would always adopt a sophisticated method compared to a highly uncertain method. Only when the new method can achieve a similar uncertainty and perform robustly, will astronomers adopt the new method. I hope the authors to improve this before the paper could get published. I would expect this work to be applied to large surveys by ALMA and significantly promote this field. 


Minor issues:

Sec. 3.1 lists all planet masses in the training set, but those numbers are not consistent with the numbers in the figures, e.g., 0.35 M_e or 0.3 M_e, 3 M_J or 3.5 M_J. These planet masses are also not consistent in the discussion part, e.g., Sec 5.2.



==> responses.txt <==
> Reviewer's Comments:
>
> This paper develops a convolutional neural network approach to infer the planet mass from radio dust continuum images, which is much faster than other methods. The technique used in this paper is of interest to others in the astronomy community. An explosion in astronomy data makes the machine learning approach more indispensable. I really appreciate the authors uploading the code on GitHub. The algorithm in the paper is relatively simple and straightforward. It is of no difficulty reading it.
>
> As the author pointed out in the paper, this work is a kind of an extension of the work by Auddy & Lin (2020ApJ...900...62A), which takes in extracted 1D feature vectors of a disk to infer the planet mass. This work takes the original images as input without manual feature extraction, which is definitely an improvement. However, I am a little bit concerned about the choice of the CNN task. Why do the authors choose a classification task in this work? Why not use a regression task instead? The authors mentioned in the paper that planet mass, in reality, is not discrete. A regression task but not a classification task makes more sense for this type of work.

** Response: Due to the large uncertainties of the planet mass and small sample size, the regression problem did not improve the accuracy of the fitting. To make regression possible, we ran 150 x 32 new simulations, quadrupling the sample size. Then we tried regression and predicted the planet mass and disk viscosity together as the reviewer suggested. This is the major improvement of this revision.

> The authors may need to evaluate the method and address all the comments to make the paper get published.

** Response: All the modifications are marked in red. The deleted parts are stroke through.

> General Comments:

> I am skeptical about the algorithm and the training. Does it perform robustly on real data or on other synthetic data? The training sets were adopted from Zhang+2018. I checked some of the images in that paper. For example, in Fig.6 from Zhang+18, the dust emission of Mp=1M_J, alpha=1e-2, h/r=0.07 is almost identical to Mp=33 M_E, alpha=1e-3, h/r=0.1. There seems to have strong degeneracies in these parameters. If the algorithm in this paper can break this degeneracy, I would expect this algorithm is able to predict all these parameters as well. This is also the point the authors mentioned in the text (Sec. 5.3).

** Response: Done. As mentioned in Sec 3.5 and 4.2, we ran additional 150 simulations, and used 20/(150+45) as the ``other synthetic data''.

> A related but not similar work by Alibert & Venturini (2019A&A...626A..21A) adopted CNNs to infer multiple physical quantities of a planet from initial conditions. If the authors could predict some other parameters, e.g., alpha, h/r, etc., that would greatly enhance the assertion that this algorithm is able to accurately predict plant mass by breaking the degeneracy.

** Response: Done. We also included alpha predictions in the output. 

> Meanwhile, I am concerned about the applicability and the robustness of the model in the paper. Although the validating and testing seem promising and reasonable, the test on real observations alerts me. Will these CNN models perform stably and robustly across different data sets and predict accurately as the validation/test sets. I would expect the authors to do more test on observational data or other synthetic observations that are not limited to this simulation. An optional way is to test the model performance on other simulations that have totally different parameters (especially the mass, e.g., 2.2 M_J) which are not included in the training set. Only after assessing the performance of these models on different data sets can astronomers apply the model to their data. Otherwise, astronomers would just conduct a visual inspection before they do a fine-tune fitting. 

** Response: Done. We included 150 x 32 more cases using Latin Hypercube Sampling, and saved 20/195 models as ``simulations that have totally different parameters''.

> Specific Comments:

> Sec. 2.1

> As I mentioned above, I am not convinced by the choice of the classification task. If the author could show the regression task, which predicts a continuous but not discrete planet mass, that would be helpful. 

** Response: Done. This is included now.

> Sec. 3.1

> 4th paragraph: If the author does not include different power-law indices, the indices that are not in the training set could potentially examine the performance of this algorithm. I guess if the power-law indices only affect the intensity but not the shape of the gaps, the CNN model should be able to give a good prediction. 

** Response: There is no much difference between p=3.5 and p=2.5, so the algorithm also works on the p=2.5 cases. We chose not to include them.

> Sec. 3.3

> 1st paragraph: I am curious about stretching the image. How do the authors preserve the intensity of the images? If I understand correctly, the simulation is in 2D. The 3rd dimension is parameterized in h/r. If the viewing angle is 60 degrees compared to the disk z-axis, the amount of line-of-sight dust is increased by a factor of square root of 3. The actual intensity might not be the same, especially compared with observations. However, in this work, in terms of morphology, that might not be an issue, since all data will be normalized. 

** Response: Clarified. The amount of dust in the line of sight is indeed increased accordingly. We first got the optical depth map of a disk, and used that to generate an image. If the disk is inclined, to optical depth is increased accordingly. However, the absolute value of the intensity may not preserved. For instance, if the disk is optical thin, increasing a factor of square root of 3 has no effects on the image, but if the disk is optical thick, the images looks different due to the term (1-exp(-tau)). We added "This was simply done by stretching the y-direction of the optical depth map, $\tau(x,y)$ while fixing the x-direction size. The optical depth is increased accordingly." in the paper.

> Sec. 4.2 and 5.2

> This is the concern I mentioned above. Planet mass in reality is continuous but not discrete. That is why I expect a more reasonable regression task but not a classification task. If a planet mass is 2.2 M_J, how will the classification model give the output? I would expect roughly 50% 1M_J and 50% 3.5 M_J. If the CNN model does a regression task, I would expect an intermediate value between 1M_J and 3.5 M_J, which is more reasonable to apply this CNN model to other observations. 

** Response: Done.

> Another concern is the difference between the synthetic data and the real ALMA data. I would expect if this CNN method is targeting the observations from ALMA, the synthetic data should be post-processed with CASA (e.g., simalma) to generate synthetic data with different antenna configurations and then employ a cleaning procedure to reduce the artificial features from the incomplete uv-coverage (e.g., the process in Rodenkirch+2021 2021A&A...647A.174R). The caveat of machine learning, especially CNNs, is that the properties of the training set should be similar (or even identical) to the real data. Otherwise, the model will do an "excellent" job only on the training and test sets, but causes a disaster in observational data due to the discrepancy between the data. This kind of "well-trained" model would not be valuable to the community. 

** Response: We chose not to do this step since it is impractical. Feeding ~ a million of images into CASA would be very time-consuming. A synthetic observation also depends on the array configuration, which is very difficult to generalize. In Zhang et al., 2018, we have shown that these images are very close to the observation, so we stick to these images.

> Sec. 5.1 and 5.3

> The authors mentioned the ability of this method to predict the viscosity of a disk. It would be straightforward to modify the last output layer to predict multiple physical parameters of a disk/planet. If the CNN model is robust, it will break the degeneracies between these parameters and perfectly predict these quantities.  


** Response: Done.

> Furthermore, the authors discussed several times the difference between the CNN method and the traditional method (Zhang+18). It would be helpful to compare the uncertainty of the planet mass estimates between the two methods. A scatter plot or a plot with error bars would be great. Meanwhile, the authors also mentioned a "linear" method, i.e., the width of a gap might be correlated with the planet mass. I would appreciate it if the authors show the uncertainty of this "linear" method as well. I am concerned that CNNs might also adopt this gap width as the dominant factor, which might have a similar uncertainty as the "linear" method. 

** Response: We have clarified this in the paper. The 'linear' method is Zhang+18, but automated. We added in the footnote "We use ``linear fitting method'' to denote this method throughout this paper.". We also added discussion on the uncertainty of the linear fitting method starting from "It is difficult to estimate the uncertainty in these methods...".

> Sec. 6

> The authors pointed out that the CNN model and the training set in this paper are limited. However, a flawed model is of no interest to the community. Astronomers would always adopt a sophisticated method compared to a highly uncertain method. Only when the new method can achieve a similar uncertainty and perform robustly, will astronomers adopt the new method. I hope the authors to improve this before the paper could get published. I would expect this work to be applied to large surveys by ALMA and significantly promote this field. 

** Response: We have already covered a wide parameter space, which should be valuable. Since there are so many dimensions - some are too computational expensive, others are less understood by current knowledge - to consider, one cannot cover everything.


> Minor issues:

> Sec. 3.1 lists all planet masses in the training set, but those numbers are not consistent with the numbers in the figures, e.g., 0.35 M_e or 0.3 M_e, 3 M_J or 3.5 M_J. These planet masses are also not consistent in the discussion part, e.g., Sec 5.2.

** Response: Corrected.



==> responses_v2.txt <==
> Reviewer's Comments: 

> I appreciate that the authors have addressed most of my concerns/comments. I believe that the draft is almost ready for acceptance. I have only one concern left, which is related to my previous comments about the difference between the synthetic data and the real ALMA data. I would appreciate it if the authors could comment a little more on the uncertainty on "real" ALMA data. For example, I would try to randomly choose one synthetic dust continuum and conduct mock ALMA observations with one type of antenna configuration by CASA, then conduct the clean process. Although the images might look similar, the actual value/pattern might be a little bit different. I am a little concerned about the performance of PGNets on real data. It would be certainly helpful if the authors apply PGNets to one example of synthetic dust continuum and its mock ALMA observation, and get a sense of the uncertainty. Is this uncertainty about a few percent or a factor of a few for the regression model? Is the classification model getting similar results on these two images with/without the mock ALMA observation? I fully understand that it is extremely time-consuming to generate thousands of CASA post-processed images with different antenna configurations. One test example should be sufficient to address the order of uncertainty here.

** Responses: We produced a synthetic ALMA observation of the case in Figure 7 using CASA simobserve and tclean tasks. The predictions for planet mass and alpha are similar to those images without going through CASA. The activation map of this image can also capture the gap. We added the synthetic image in panel (b) and replaced previous activation map in panel (c) and (d).  We added details in Section 5.1, beginning with ``To test if predictions from CNN models are affected by the way we produce synthetic observations, we picked the case in Figure \ref{fig:gradcam} (a), put it into CASA version 6.1.0, and used simobserve task to generate observations with angular resolutions and sensitivities comparable to those of the DSHARP observations.''.

** All other modifications are also marked in red.
